L'invariance conforme et l'universalit\'e au point critique des mod\`eles bidimensionnels

R\'esum\'e. Des quelques articles publi\'es par Robert P. Langlands en physique math\'ematique, c'est celui publi\'e dans le {\it Bulletin of the American Mathematical Society} sous le titre {\it Conformal invariance in two-dimensional percolation} qui a eu, \`a ce jour, le plus d'impact : les id\'ees d'Oded Schramm ayant men\'e \`a l'\'equation de Loewner stochastique et les preuves de l'invariance conforme de mod\`eles de physique statistique par Stanislav Smirnov ont \'et\'e suscit\'ees, au moins en partie, par cet article. Ce chapitre rappelle sommairement quelques id\'ees de l'article original ainsi que celles issues des travaux de Schramm et Smirnov. Il est aussi l'occasion pour moi de d\'ecrire la naissance de ma collaboration avec Robert Langlands et d'exprimer ma profonde gratitude pour cette fantastique exp\'erience scientifique et humaine. Abstract. Of all mathematical physics contributions by Robert P. Langlands, the paper {\it Conformal invariance in two-dimensional percolation} published in the {\it Bulletin of the American Mathematical Society} is the one that has had, up to now, the most significant impact: Oded Schramm's ideas leading to the stocastic Loewner equation and Stanislav Smirnov's proof in two dimensions were at least partially inspired by it. This chapter reviews briefly some ideas of the original paper and some of those by Schramm and Smirnov.

==> abstractArXiv.txt <==
Résumé. Des quelques articles publiés par Robert P. Langlands en physique mathématique, c'est celui publié dans le {\it Bulletin of the American Mathematical Society} sous le titre {\it Conformal invariance in two-dimensional percolation} qui a eu, à ce jour, le plus d'impact : les idées d'Oded Schramm ayant mené à l'équation de Loewner stochastique et les preuves de l'invariance conforme de modèles de physique statistique par Stanislav Smirnov ont été suscitées, au moins en partie, par cet article. Ce chapitre rappelle sommairement quelques idées de l'article original ainsi que celles issues des travaux de Schramm et Smirnov. Il est aussi l'occasion pour moi de décrire la naissance de ma collaboration avec Robert Langlands et d'exprimer ma profonde gratitude pour cette fantastique expérience scientifique et humaine.

Abstract. Of all mathematical physics contributions by Robert P. Langlands, the paper {\it Conformal invariance in two-dimensional percolation} published in the {\it Bulletin of the American Mathematical Society} is the one that has had, up to now, the most significant impact: Oded Schramm's ideas leading to the stochastic Loewner equation and Stanislav Smirnov's proof of the conformal invariance of percolation and the Ising model in two dimensions were at least partially inspired by it. This chapter reviews briefly some ideas of the original paper and some of those by Schramm and Smirnov. 

Note: except for an extended abstract in English, the text is in French. The article is a chapter of the book “The Genesis of Langlands Program” edited by J. Mueller and F Shahidi that will be released later this Summer by Cambridge University Press.

